Step Heat Profile in Localized Chains

We consider two types of strongly disordered one-dimensional Hamiltonian systems coupled to baths (energy or particle reservoirs) at the boundaries: strongly disordered quantum spin chains and disordered classical harmonic oscillators. These systems are believed to exhibit localization, implying in particular that the conductivity decays exponentially in the chain length $L$. We ask however for the profile of the (very slowly) transported quantity in the steady state. We find that this profile is a step-function, jumping in the middle of the chain from the value set by the left bath to the value set by the right bath. The width of the step grows not faster than $\sqrt{L}$. This is confirmed by numerics on a disordered quantum spin chain of 9 spins and on much longer chains of harmonic oscillators. In the case of harmonic oscillators, we also observe a drastic breakdown of local equilibrium at the step, resulting in a chaotic temperature profile.

==> Lindblad.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lindblad.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{584.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63064295)%
    \put(0,0){\includegraphics[width=\unitlength]{Lindblad.pdf}}%
    \put(0.15584592,0.007129){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.38291319,0.007129){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.60998049,0.007129){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.83704776,0.007129){\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.00068399,0.13642637){\makebox(0,0)[lb]{\smash{0.68}}}%
    \put(0.00068399,0.24869461){\makebox(0,0)[lb]{\smash{0.70}}}%
    \put(0.00068399,0.36096284){\makebox(0,0)[lb]{\smash{0.72}}}%
    \put(0.00068399,0.47323105){\makebox(0,0)[lb]{\smash{0.74}}}%
    \put(0.00068399,0.58549932){\makebox(0,0)[lb]{\smash{0.76}}}%
    \put(0.97238272,0.02452282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.01436389,0.61627907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle n_x\rangle$}}}%
    \put(0.80779754,0.51367989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.80779754,0.48632011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.80779754,0.45896033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.80779754,0.43160055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10$}}}%
    \put(0.80779754,0.40424077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$20$}}}%
    \put(0.6792066,0.51367989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h=$}}}%
  \end{picture}%
\endgroup%

